Fast-Replanning Motion Control for Non-Holonomic Vehicles with Aborting A*

Autonomously driving vehicles must be able to navigate in dynamic and unpredictable environments in a collision-free manner. So far, this has only been partially achieved in driverless cars and warehouse installations where marked structures such as roads, lanes, and traffic signs simplify the motion planning and collision avoidance problem. We are presenting a new control approach for car-like vehicles that is based on an unprecedentedly fast-paced A* implementation that allows the control cycle to run at a frequency of 30 Hz. This frequency enables us to place our A* algorithm as a low-level replanning controller that is well suited for navigation and collision avoidance in virtually any dynamic environment. Due to an efficient heuristic consisting of rotate-translate-rotate motions laid out along the shortest path to the target, our Short-Term Aborting A* (STAA*) converges fast and can be aborted early in order to guarantee a high and steady control rate. While our STAA* expands states along the shortest path, it takes care of collision checking with the environment including predicted states of moving obstacles, and returns the best solution found when the computation time runs out. Despite the bounded computation time, our STAA* does not get trapped in corners due to the following of the shortest path. In simulated and real-robot experiments, we demonstrate that our control approach eliminates collisions almost entirely and is superior to an improved version of the Dynamic Window Approach with predictive collision avoidance capabilities.

==> plots/runtimes.txt <==
# time.trajectory time.act time.pathTime time.sense 
19.06 22.8157 3.75114 7.87132 
19.0731 23.7707 4.6891 7.01635 
19.0446 22.8313 3.78245 7.07669 
19.0612 22.977 3.90833 8.14004 
19.0848 22.8392 3.74987 7.20092 
19.0457 23.0572 4.00589 7.80931 
19.2273 23.9188 4.68281 7.00631 
19.058 22.811 3.74842 7.06738 
19.055 23.7997 4.73714 6.91215 
19.0613 22.8387 3.77274 6.83427 
19.0925 22.8645 3.7663 7.55529 
19.0634 22.9044 3.83506 6.80276 
19.0583 22.8213 3.75887 7.58864 
19.0785 23.7407 4.65378 6.79146 
19.0591 22.858 3.79461 6.83153 
19.0459 23.3006 4.24683 7.5923 
19.0592 22.8362 3.77268 6.89583 
19.0668 22.8464 3.77536 7.40266 
19.0528 22.8838 3.82391 6.86331 
19.0527 22.8396 3.78184 6.82538 
19.0459 23.9636 4.89794 6.83385 
19.0519 22.8241 3.76767 6.8558 
19.0523 23.8552 4.79521 6.91353 
19.0747 22.8646 3.78549 6.86361 
19.0503 22.8204 3.76511 7.574 
19.0426 22.8188 3.77172 6.85558 
19.0838 22.8543 3.76471 7.44482 
19.052 23.9732 4.89837 6.81425 
19.0733 22.8549 3.77716 6.91622 
19.0771 23.8291 4.7446 6.88457 
19.068 22.8053 3.73275 6.892 
19.1146 22.9624 3.84303 7.44705 
19.0429 22.8616 3.81162 6.8367 
19.0472 22.8471 3.79536 6.86033 
19.0555 24.0418 4.96192 6.85242 
19.0721 23.0708 3.99426 6.83298 
19.0598 23.7849 4.71752 6.90555 
19.0818 22.8428 3.75628 6.8171 
19.0832 22.8564 3.76809 7.56051 
19.0848 22.906 3.81371 6.81235 
19.0532 22.8304 3.77323 7.69972 
19.0501 23.7128 4.65503 6.81229 
19.085 22.8535 3.76355 6.8278 
19.055 23.8828 4.82025 6.86433 
19.0779 22.8284 3.74576 6.83097 
19.1166 22.8958 3.77431 7.37979 
19.0643 22.9422 3.87188 6.84926 
19.0467 22.8133 3.75891 8.1126 
19.0668 23.9939 4.91861 6.86469 
19.0624 22.8374 3.77085 6.92012 
19.041 23.1063 4.05658 8.05834 
19.089 22.8683 3.77509 6.90674 
19.1172 22.8917 3.76934 7.72346 
19.0706 24.3173 5.22233 6.86013 
19.0553 22.861 3.80121 6.96584 
19.1032 24.0654 4.95399 7.04241 
19.0605 22.8362 3.77098 6.87636 
19.046 22.83 3.77889 7.86392 
19.0449 22.9556 3.90305 6.89725 
19.0427 22.8024 3.75536 7.96988 
19.0834 24.1452 5.05348 6.83807 
19.061 22.831 3.76479 6.89672 
19.0481 23.113 4.05691 8.07996 
19.0738 22.8324 3.75361 6.90193 
19.0564 22.841 3.78027 7.7554 
19.0655 24.3268 5.23755 6.87416 
19.0811 22.9355 3.84961 6.9479 
19.0647 24.0374 4.96486 7.12393 
19.0937 22.8967 3.79797 6.94067 
19.076 22.8581 3.77698 7.76933 
19.0869 24.325 5.21787 6.93955 
19.0698 22.866 3.79161 6.90509 
19.0788 24.1346 5.04828 7.11292 
19.0705 22.8413 3.76643 6.89871 
19.0633 22.8369 3.76925 7.8511 
19.0436 24.203 5.14636 7.06221 
19.0546 22.8394 3.77948 6.8757 
19.0783 23.1357 4.04913 8.10055 
19.0472 22.7811 3.72911 6.91985 
19.0764 22.8511 3.76966 7.79321 
19.0646 24.2587 5.17054 6.86065 
19.0869 22.8473 3.75523 6.86184 
19.0757 24.0603 4.97712 7.03231 
19.0682 22.8322 3.75908 6.96104 
19.048 22.8261 3.77323 7.78485 
19.0585 22.9893 3.92304 6.93184 
19.0787 22.8302 3.74632 7.95079 
19.0439 24.0327 4.98017 6.8368 
19.0585 22.8307 3.76714 6.89224 
19.0713 23.1322 4.0528 8.10426 
19.053 22.8448 3.78721 6.92999 
19.0504 22.7981 3.74339 7.73305 
19.0841 24.3865 5.2805 6.8815 
19.0673 22.8549 3.78289 6.88058 
19.0901 24.0546 4.95653 7.03044 
19.0497 22.8257 3.77147 6.89737 
19.0553 22.8391 3.77948 7.45977 
19.0845 23.8103 4.71753 6.88751 


==> reviews.txt <==

Main todos from reviews:

- check video codec
- parameters (Rev 1)
- I have a question: Is $t$ in III-D the same as the prediction interval $\bar{t}$ in III-E?
- early abortings: how many, can it lead to collisions (Rev1)
- clarify baseline controllers (Rev1)
- sentence about complexity of MPC in intro (Rev2)
- Eq 1: clarify definition of $\delta$, max(1-..., 0) (Rev2)
- Fig 7: PathEUK -> PathEUC





Comments to author (Associate Editor)
=====================================

This paper presents an aborting A* method for mobile robot
replanning and control. The technical contribution is solid
and adequate experiments with comparison to baselines are
presented. The paper is also well written. There are some
revision suggestions by the reviewers, as pointed out in
the comments to the author.  


----------------------------------------
Comments on Video Attachment:

The video can only be played at certain player on Mac.

Marcell: Video fixed.






Reviewer 1 of IROS 2022 submission 441

Comments to the author
======================

This paper presents an A* based local planning approach
considering dynamic obstacles. The main idea is quite
similar to the dynamic window algorithm and hybrid A*
method. The novelty of the algorithm, in my opinion, is not
very high, but the application of this STAA planning method
and the experiment results can be very useful for other
researchers.  

Following are some questions and suggestions for the
author: 

There are lots of parameters in the algorithm. Could the
author provide some explanation on how to determine
the exact value of the important parameters? (e.g. t used
for
calculating dynamic obstacles map D; does it depends on
the velocity of the obstacle, host robot, and any other
factors?) 

>>>> todo: clarify, see end of section III-D. 

Marcell: clarified.





The method has an ëearly abortingí functionality. I did not
see much
discussion on how many early abortings happened during the
experiments. Does it happen frequently? Will it lead to
collisions?

>>>> todo: clarify

Marcell: clarified.



According to the experiment results, the PD and DWA methods
have worse results than the proposed method mainly because
they have more collisions. Are these baseline
controller/planner well tunned? If they can be improved by
tuning some parameters will they have better results than
the proposed method?

>>>> todo: clarify

Marcell: clarified.



Comments on the Video Attachment
================================

I am having difficulty playing the video with windows'
default video player. Could the authors double-check if
everything is OK?

Marcell: the video is fixed.





Reviewer 2 of IROS 2022 submission 441

Comments to the author
======================

This paper presents a two-layer online planning approach to
navigation in dynamic environments. The proposed method
consists of a global planner which guides the agent towards
the goal, and a local planner that tracks the global path
within a short range. The main contribution is STAA*, an
A*-based planning algorithm designed for best-effort
planning within limited computation time. STAA* encodes
collision avoidance into the cost function and considers
simplified vehicle dynamic models in heuristic. The
proposed runtime is validated. The method is evaluated in
three simulated environments and two multi-agent settings.
The method demonstrates an advantage over two baselines.
Ablation study of different heuristics is also provided.
This paper is overall well organized and written. The
literature review is comprehensive. The method is clearly
presented. Experiments are well designed and well
interpreted. Visuals are used appropriately and are
informative.

Several comments, questions, and suggestions are as
follows.

1. At the beginning of the introduction, it is stated that
in unpredictable environments, the assumptions made by MPC
approaches hold only for a short amount of time, and fast
replanning is the correct way. Since MPC typically plans a
finite horizon at each control step based on the latest
environment perception (and only executing the next
immediate action), it is unclear how "fast replanning" is
different from MPC here, and what "assumptions made by MPC"
would fail in changing environments. Do "assumptions" refer
to obstacle dynamics? If so, however, both MPC and STAA*
could fail at any time step. Since STAA* also uses dynamic
model, it might be better to remove the statement about MPC
in changing environments.


>>>> todo: clarify in intro

Marcell: I removed the misleading remark about MPC.




2. In the related work, it is stated that the memory
requirements of grid-based methods scale with the size of
the map, and the proposed method operates on a fixed size
map to avoid that issue. This is true when the same map
discretization for planning is used. That is, a cell is
closed if some state lands within it. However, when
considering a unicycle model, not only the location of a
state but also the heading matters. That is, a cell should
be defined as in the same state space as the agent, and is
closed if only some state visits this cell in both
locations and heading. Namely, there should be multiple
"cells" in the same location but with different headings.
This is essential because approaching a cell in some
headings might lead to an inevitable collision, but not in
others. In this way, the memory requirement in local
planning scales with both the map size and the
discretization resolution of the heading. It might be
interesting to study the trade-off between memory/time
complexity and the granularity of control which affects the
quality of planning.

Marcell: It is already done in a way that our closing grid
has a dimension for the orientation. It is still a fixed
size local map that does not scale with the map size contrary
to what the reviewer assumed. I made the description of the
closing table a little more explicit.


3. In III.B, it is stated that the global path is replanned
in every control cycle. This seems to disagree with the
two-tiered controller with high/low update rate described
in the introduction. If the global planner runs at same
rate as the local planner, is this still two-tiered?
Perhaps call it two-stage?

Marcell: No, it is still two-tiered. On the one hand, it is
mostly the abstraction that defines the tieredness as in
moving the global target in an unbounded map to an intermediate
target in a bounded map. On the other hand, the runtime of the
path search is not bounded and could take more than one cycle
in huge maps. Clarified this in the text.


4. A pseudocode for section III.E would help those readers
who are not very familiar with A* to quickly capture the
contribution of this paper.

Marcell: not enough space.


5. In (3), delta(D, s)=max(1-D, 0) seems to penalize only
the distance below 1. Is D a normalized distance? Why 1
here?

>>>> todo: clarify < 1m

Marcell: clarified.




6. It might be worth writing the heuristic function in a
more general form that computes the time of travel given s,
g, and dynamic model, such that the method is extendable to
other vehicle dynamics.

7. Typo? Directly above section III, "our A* approach
provides [for](far?) more precise..."

>>>> done.


Comments on the Video Attachment
================================

The video seems to be broken (stuttering, flashing between
frames, with some code overlayed on the map visualization).
The content is clear judging from the relatively stable
video parts.

Marcell: The video is fixed.

